An Efficient Algorithm for Mining Frequent Sequence with Constraint Programming

The main advantage of Constraint Programming (CP) approaches for sequential pattern mining (SPM) is their modularity, which includes the ability to add new constraints (regular expressions, length restrictions, etc). The current best CP approach for SPM uses a global constraint (module) that computes the projected database and enforces the minimum frequency; it does this with a filtering algorithm similar to the PrefixSpan method. However, the resulting system is not as scalable as some of the most advanced mining systems like Zaki's cSPADE. We show how, using techniques from both data mining and CP, one can use a generic constraint solver and yet outperform existing specialized systems. This is mainly due to two improvements in the module that computes the projected frequencies: first, computing the projected database can be sped up by pre-computing the positions at which an symbol can become unsupported by a sequence, thereby avoiding to scan the full sequence each time; and second by taking inspiration from the trailing used in CP solvers to devise a backtracking-aware data structure that allows fast incremental storing and restoring of the projected database. Detailed experiments show how this approach outperforms existing CP as well as specialized systems for SPM, and that the gain in efficiency translates directly into increased efficiency for other settings such as mining with regular expressions.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


